Thin-Film Solar Photovoltaics: Trends and Future Directions

Thin-film photovoltaic (PV) technologies address crucial challenges in solar energy applications, including scalability, cost-effectiveness, and environmental sustainability. This paper reviews critically, thin-film technologies such as amorphous silicon (a-Si), cadmium telluride (CdTe), and copper indium gallium selenide (CIGS). It also discusses emerging technologies, including perovskites, copper zinc tin sulfide (CZTS), quantum dots (QDs), organic photovoltaics (OPV), and dye-sensitized solar cells (DSSC). Among these, CdTe and CIGS currently dominate commercial viability, achieving laboratory-scale efficiencies of 23.1% and 23.6%, respectively. Perovskites have notably advanced, reaching a laboratory efficiency of 26.7%. Thin-film PV technologies significantly reduce material use and manufacturing costs, offering distinct advantages such as flexibility and lightweight structures, thereby enabling diverse applications from building-integrated systems to portable electronic devices. Despite these benefits, broader adoption remains limited by challenges including long-term stability, toxicity concerns, and material scarcity. Addressing these challenges through advancements in tandem architectures, improved encapsulation strategies, and sustainable material sourcing is essential for thin-film PV technologies to substantially contribute to the global renewable energy transition.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

